Generalization Through the Lens of Learning Dynamics

A machine learning (ML) system must learn not only to match the output of a target function on a training set, but also to generalize to novel situations in order to yield accurate predictions at deployment. In most practical applications, the user cannot exhaustively enumerate every possible input to the model; strong generalization performance is therefore crucial to the development of ML systems which are performant and reliable enough to be deployed in the real world. While generalization is well-understood theoretically in a number of hypothesis classes, the impressive generalization performance of deep neural networks has stymied theoreticians. In deep reinforcement learning (RL), our understanding of generalization is further complicated by the conflict between generalization and stability in widely-used RL algorithms. This thesis will provide insight into generalization by studying the learning dynamics of deep neural networks in both supervised and reinforcement learning tasks.

==> INSTALL.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% OXFORD THESIS TEMPLATE %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Originally by Keith A. Gillow (gillow@maths.ox.ac.uk), 1997
% Modified by Sam Evans (sam@samuelevansresearch.org), 2007
% Modified by John McManigle (john@oxfordechoes.com), 2015
% This version Copyright (c) 2015-2017 John McManigle
%
% Broad permissions are granted to use, modify, and distribute this software
% as specified in the MIT License included in this distribution's LICENSE file.
%


Use this template to produce a standard thesis that meets the Oxford University
requirements for DPhil submission, and should be passable for other thesis-based
degrees (e.g. MPhil) as well.

In modern LaTeX implementations, you should be able to open Oxford_Thesis.tex with
your favorite editor and compile it.  By default, this template uses biber/BibLaTeX
for references / citations, so you may have to make the appropriate changes in
your build preferences.  A typical 'full build' should be:
1. pdflatex Oxford_Thesis.tex
2. biber Oxford_Thesis
3. pdflatex Oxford_Thesis.tex
4. pdflatex Oxford_Thesis.tex

There should be subfolders called 'text' and 'figures'.  Keep all your work in these
folders.  This will make your life much simpler when you need to go about deleting
files creating while compiling while not deleting your actual thesis.

Make a new .tex file for each chapter and appendix, and place them in the ÔtextÕ
folder.  If you'll have a figure-intensive thesis, subfolders in 'figures' is a good
idea.  Use PDF graphics if at all possible.

The LaTeX cheat sheet is your friend.  Google it.  http://tex.stackexchange.com has
lots of answers to common LaTeX problems.

High-level details on what this template provides can be found at:
https://www.oxfordechoes.com/oxford-thesis-template/

